SPARCS: Structuring Physically Assistive Robotics for Caregiving with Stakeholders-in-the-loop

Existing work in physical robot caregiving is limited in its ability to provide long-term assistance. This is majorly due to (i) lack of well-defined problems, (ii) diversity of tasks, and (iii) limited access to stakeholders from the caregiving community. We propose Structuring Physically Assistive Robotics for Caregiving with Stakeholders-in-the-loop (SPARCS) to address these challenges. SPARCS is a framework for physical robot caregiving comprising (i) Building Blocks, models that define physical robot caregiving scenarios, (ii) Structured Workflows, hierarchical workflows that enable us to answer the Whats and Hows of physical robot caregiving, and (iii) SPARCS-Box, a web-based platform to facilitate dialogue between all stakeholders. We collect clinical data for six care recipients with varying disabilities and demonstrate the use of SPARCS in designing well-defined caregiving scenarios and identifying their care requirements. All the data and workflows are available on SPARCS-Box. We demonstrate the utility of SPARCS in building a robot-assisted feeding system for one of the care recipients. We also perform experiments to show the adaptability of this system to different caregiving scenarios. Finally, we identify open challenges in physical robot caregiving by consulting care recipients and caregivers. Supplementary material can be found at https://emprise.cs.cornell.edu/sparcs/.

==> figures/src/data/bs_hmm_fixed.csv <==
type,rating,rating_ste,accuracy,accuracy_ste
HMM-fixed,2.571,0.251,6.0,0.574

==> figures/src/data/bs_hmm_online.csv <==
type,rating,rating_ste,accuracy,accuracy_ste
HMM-online,4.286,0.286,8.786,0.526

==> figures/src/data/bs_random.csv <==
type,rating,rating_ste,accuracy,accuracy_ste
Random,2.357,0.289,6.714,0.624

==> figures/src/data/bt_fixed.csv <==
care_recipient,policy,position,distance,distance_se,success_rate,success_rate_se
C4-C5 SCI,Fixed,9.0,0.76,0.0007,1.0,0.0 

==> figures/src/data/bt_full.csv <==
care_recipient,policy,position,distance,distance_se,success_rate,success_rate_se
C4-C5 SCI,Baseline,10.0,0.48,0.0049,0.96,0.003

==> figures/src/data/bt_func.csv <==
care_recipient,policy,position,distance,distance_se,success_rate,success_rate_se
C4-C5 SCI,Functionality-Informed,11.0,0.39,0.0028,1.0,0.0
